A Framework for Higher-Order Effects & Handlers

Algebraic effects & handlers are a modular approach for modeling side-effects in functional programming. Their syntax is defined in terms of a signature of effectful operations, encoded as a functor, that are plugged into the free monad; their denotational semantics is defined by fold-style handlers that only interpret their part of the syntax and forward the rest. However, not all effects are algebraic: some need to access an internal computation. For example, scoped effects distinguish between a computation in scope and out of scope; parallel effects parallellize over a computation, latent effects defer a computation. Separate definitions have been proposed for these higher-order effects and their corresponding handlers, often leading to expedient and complex monad definitions. In this work we propose a generic framework for higher-order effects, generalizing algebraic effects & handlers: a generic free monad with higher-order effect signatures and a corresponding interpreter. Specializing this higher-order syntax leads to various definitions of previously defined (scoped, parallel, latent) and novel (writer, bracketing) effects. Furthermore, we formally show our framework theoretically correct, also putting different effect instances on formal footing; a significant contribution for parallel, latent, writer and bracketing effects.

==> sections/foo.txt <==
HELLO, WORLD!
